Towards Emotion-Based Synthetic Consciousness: Using LLMs to Estimate Emotion Probability Vectors

This paper shows how LLMs (Large Language Models) may be used to estimate a summary of the emotional state associated with piece of text. The summary of emotional state is a dictionary of words used to describe emotion together with the probability of the word appearing after a prompt comprising the original text and an emotion eliciting tail. Through emotion analysis of Amazon product reviews we demonstrate emotion descriptors can be mapped into a PCA type space. It was hoped that text descriptions of actions to improve a current text described state could also be elicited through a tail prompt. Experiment seemed to indicate that this is not straightforward to make work. This failure put our hoped for selection of action via choosing the best predict ed outcome via comparing emotional responses out of reach for the moment.

==> figures/emotion_list_low_case.txt <==
acceptance
admiration
adoration
affection
afraid
agitation
agony
aggressive
alarm
alarmed
alienation
amazement
ambivalence
amusement
anger
anguish
annoyed
anticipating
anxious
apathy
apprehension
arrogant
assertive
astonished
attentiveness
attraction
aversion
awe
baffled
bewildered
bitter
bitter sweetness
bliss
bored
brazen
brooding
calm
carefree
careless
caring
charity
cheeky
cheerfulness
claustrophobic
coercive
comfortable
confident
confusion
contempt
content
courage
cowardly
cruelty
curiosity
cynicism
dazed
dejection
delighted
demoralized
depressed
desire
despair
determined
disappointment
disbelief
discombobulated
discomfort
discontentment
disgruntled
disgust
disheartened
​dislike
dismay
disoriented
dispirited
displeasure
distraction
distress
disturbed
dominant
doubt
dread
driven
dumbstruck
eagerness
ecstasy
elation
embarrassment
empathy
enchanted
enjoyment
enlightened
ennui
enthusiasm
envy
epiphany
euphoria
exasperated
excitement
expectancy
fascination
fear
flakey
focused
fondness
friendliness
fright
frustrated
fury
glee
gloomy
glumness
gratitude
greed
grief
grouchiness
grumpiness
guilt
happiness
hate
hatred
helpless
homesickness
hope
hopeless
horrified
hospitable
humiliation
humility
hurt
hysteria
idleness
impatient
indifference
indignant
infatuation
infuriated
insecurity
insightful
insulted
interest
intrigued
irritated
isolated
jealousy
joviality
joy
jubilation
kind
lazy
liking
loathing
lonely
longing
loopy
​love
lust
mad
melancholy
miserable
miserliness
mixed up
modesty
moody
mortified
mystified
nasty
nauseated
negative
neglect
nervous
nostalgic
numb
obstinate
offended
optimistic
outrage
overwhelmed
panicked
paranoid
passion
patience
pensiveness
perplexed
persevering
pessimism
pity
pleased
pleasure
politeness
positive
possessive
powerless
pride
puzzled
rage​
rash
rattled
regret
rejected
relaxed
relieved
reluctant
remorse
resentment
resignation
restlessness
revulsion
ruthless
sadness
satisfaction
scared
schadenfreude
scorn
self-caring
self-compassionate
self-confident
self-conscious
self-critical
self-loathing
self-motivated
self-pity
self-respecting
self-understanding
sentimentality
serenity
shame
shameless
shocked
smug
sorrow
spite
stressed
strong
stubborn
stuck
submissive
suffering
sullenness
surprise
suspense
suspicious
sympathy
tenderness
tension
terror
thankfulness
thrilled
tired
tolerance
torment
triumphant
troubled
trust
uncertainty
undermined
uneasiness
unhappy
unnerved
unsettled
unsure
upset
vengeful
vicious
vigilance
vulnerable
weak
woe
worried
worthy
wrath
